DPC-Net: Deep Pose Correction for Visual Localization

We present a novel method to fuse the power of deep networks with the computational efficiency of geometric and probabilistic localization algorithms. In contrast to other methods that completely replace a classical visual estimator with a deep network, we propose an approach that uses a convolutional neural network to learn difficult-to-model corrections to the estimator from ground-truth training data. To this end, we derive a novel loss function for learning SE(3) corrections based on a matrix Lie groups approach, with a natural formulation for balancing translation and rotation errors. We use this loss to train a Deep Pose Correction network (DPC-Net) that predicts corrections for a particular estimator, sensor and environment. Using the KITTI odometry dataset, we demonstrate significant improvements to the accuracy of a computationally-efficient sparse stereo visual odometry pipeline, that render it as accurate as a modern computationally-intensive dense estimator. Further, we show how DPC-Net can be used to mitigate the effect of poorly calibrated lens distortion parameters.

==> figs/sparse-with-dense/pose/stats.csv <==
"Seq","Baseline Err. Norm (trans)","(rot)","Corrected Err. Norm (trans)","(rot)","Baseline Seg Errs. (trans)","(rot)","Corrected Seg Errs.(trans)","(rot)"
"00",60.2238539281,0.318596636097,15.6797931159,0.0536138193615,2.87413256107,0.0111796016421,1.62117849464,0.00559211619362
"02",83.1714294905,0.259493044456,17.6873058997,0.0499583512832,2.04729826841,0.00725291980213,1.16188797226,0.00436054572121
"05",27.5932919402,0.166528623926,9.81727093552,0.0622854038384,1.98901082208,0.00947423618932,1.33809802455,0.00561585229435

